Generative Temporal Models with Spatial Memory for Partially Observed Environments

In model-based reinforcement learning, generative and temporal models of environments can be leveraged to boost agent performance, either by tuning the agent's representations during training or via use as part of an explicit planning mechanism. However, their application in practice has been limited to simplistic environments, due to the difficulty of training such models in larger, potentially partially-observed and 3D environments. In this work we introduce a novel action-conditioned generative model of such challenging environments. The model features a non-parametric spatial memory system in which we store learned, disentangled representations of the environment. Low-dimensional spatial updates are computed using a state-space model that makes use of knowledge on the prior dynamics of the moving agent, and high-dimensional visual observations are modelled with a Variational Auto-Encoder. The result is a scalable architecture capable of performing coherent predictions over hundreds of time steps across a range of partially observed 2D and 3D environments.

==> rebuttal.txt <==
The authors wish to thank all the reviewers for their insightful comments and suggestions, and their time taken to review this paper.

REVIEW 1
> "In eq. (1)-(3) the state s_t depends on the previous state s_{t-1} only. [..] Is the model working only when there is no acceleration differences?"
No, it works in a broader range of cases. The physics engine used in the Labyrinth environments models momentum/friction/saturation in the agent's motion, which means that when the agent walks and rotates the acceleration is not constant and the transitions are non-linear.
Our model can handle this case by explicitly modelling the displacements as shown in the transition equation presented in section 4.2.2. This essentially corresponds to extending the state space with an additional vector d_t that models the velocities of the agent. We can then model accelerations/decelerations in this extended state-space by non-linearly changing the velocities over time.

> "[..] can the model be trained on labyrinth A, then tested on labyrinth B with different textures, objects and walls?"
The model can work on labyrinth B as long as (1) the VAE is able to model the observations of the agent and (2) the physics of the agent are the same in both labyrinths (so that the transition model can capture the agent's dynamics).
The model is in fact trained on a wide range of different texture/wall/object configurations, and only memorizes the specific labyrinth during its "memorization phase" (even at test time).

> Details on the Gaussian SSM transition probability p_θ(s_t|s_{t-1}, a_t).
The exact form of the transition model can be derived from eq. (3), (4) and the equation in section 4.2.2 using the linear transformation properties of the Gaussian noise variables. We will add details of this derivation to the revised appendix.

> "The paper lacks to some degree a clear structure and story"
Thanks for the feedback, we will improve the exposition in the revised version of the paper.


REVIEW 2
> "It is claimed that the dynamics matrix M is learned. However, that matrix only appears in the state dynamics p(s_t|s_t-1), and not in the ELBO being optimized during learning."
The state dynamics appear in the ELBO through the marginal distribution p*_θ(s_t) over which we compute the expected KL term. This distribution (line 209, right column) depends in fact on the transition model. All the parameters of the model (M as well) can then be learned jointly using the ELBO. Intuitively, learning a good transition model is the only way not to incur in a big penalty due to the mismatch between the variational approximation and the prior of the VAE in the KL term. We will clarify this explanation in the revised version of the paper.

> "Can the authors clarify what the full training process is?"
Given what stated in the reply to the previous comment, all the parameters of the model are learned end-to-end with stochastic gradient ascent using the ELBO as objective function.
For a given training sequence we use the past encoder to extract the information to be stored in the DND memory, and then compute all the terms of the ELBO. 
First, samples from the distribution p*_θ(s_t) are obtained by iteratively applying the SSM transition model, and are then used during the DND memory lookup phase needed to compute the VAE prior p(z_t|s_t, m). Finally, the variational approximation and reconstruction term are computed as usual in VAEs.

> "It is possible to devise a "dumb" algorithm that has hopes of performing the proposed task to some extent [..]"
This is indeed a very reasonable baseline, but it requires the transition model (the matrix M) to be known beforehand. Our model is instead able to solve the long-term generation task while assuming an unknown transition model that is learned from data, and is therefore much more generally applicable. This is especially true for the more challenging Labyrinth experiments, where due to the effects of momentum/friction/saturation specifying the exact form of the transition model instead of learning it from data would be especially hard.

REVIEW 3
> "Generalization of the state transition model [...] would be an important next step"
We agree with the reviewer that this is a fundamental step to make the model broadly applicable in model-based RL. 
This is in fact one of the main future research directions we are planning to pursue.

